Modeling multiscale architecture of biofilm extracellular matrix and its role in oxygen transport

The extracellular polymeric substances (EPS) matrix of microbial biofilms exhibits a complex structural heterogeneity that profoundly influences mass transport and metabolic activity. Conventional biofilm models typically assume a homogeneous matrix, thereby neglecting the localized transport resistance introduced by the bacterial capsule, a distinct, low-diffusivity polysaccharide layer surrounding individual cells. In this theoretical study, we develop a multiscale "cell-capsule" continuum model that represents the capsule as a concentric shell enveloping each microbial cell core within the bulk EPS. Utilizing a one-dimensional reaction-diffusion framework coupled with a geometric characterization of capsule spacing and thickness, we quantify how microscale architecture modulates oxygen transport in developing biofilms. Model simulations demonstrate that incorporating a discrete capsular phase introduces a pronounced "resistance-in-series" effect, reducing local oxygen availability by up to 70% compared to conventional homogeneous models. Furthermore, our analysis indicates that capsule thickness and matrix compaction jointly control the effective diffusivity and oxygen effectiveness factor within the biofilm. These results provide critical mechanistic insights into how microscale organization governs macroscale biofilm function, offering a new framework for integrating structural heterogeneity into multiscale biofilm simulations.

==> arXiv-text-inputs-1-2.txt <==
Modeling multiscale architecture of biofilm extracellular matrix and its role in oxygen transport

Raghu K. Moorthy , Eoin Casey

The extracellular polymeric substances (EPS) matrix of microbial biofilms exhibits a complex structural heterogeneity that profoundly influences mass transport and metabolic activity. Conventional biofilm models typically assume a homogeneous matrix, thereby neglecting the localized transport resistance introduced by the bacterial capsule, a distinct, low-diffusivity polysaccharide layer surrounding individual cells. In this theoretical study, we develop a multiscale "cell–capsule" continuum model that represents the capsule as a concentric shell enveloping each microbial cell core within the bulk EPS. Utilizing a one-dimensional reaction–diffusion framework coupled with a geometric characterization of capsule spacing and thickness, we quantify how microscale architecture modulates oxygen transport in developing biofilms. Model simulations demonstrate that incorporating a discrete capsular phase introduces a pronounced "resistance-in-series" effect, reducing local oxygen availability by up to 70\% compared to conventional homogeneous models. Furthermore, our analysis indicates that capsule thickness and matrix compaction jointly control the effective diffusivity and oxygen effectiveness factor within the biofilm. These results provide critical mechanistic insights into how microscale organization governs macroscale biofilm function, offering a new framework for integrating structural heterogeneity into multiscale biofilm simulations.


5 figures, 3 tables; typos corrected, 1 table added, 1 more discussion subsection added, references added  










